Top-quark pair production sensitivity to heavy new physics at the FCC-ee

We study the sensitivity of top-quark pair production at the FCC-ee to heavy new physics, parametrised in the Standard Model effective field theory, using discriminants based on matrix elements. The analysis includes detector reconstruction effects, obtained with a fast simulation of the IDEA detector concept, and jet flavour tagging. We consider dimension-six operators that modify the electroweak couplings of the top quark or generate four-fermion interactions, at leading order and in diagrams with two resonant top quarks. The full six-body kinematic information is employed to maximise the discrimination power against the Standard Model. Two bins per dimension in the space of 12 discriminants, one per operator considered, provide a simple and robust methodology to set nearly optimal multidimensional constraints. Bounds on the new physics scale can reach values up to 30 TeV in a single-operator fit and up to 5 TeV in a global multi-operator fit. A combination with High-Luminosity LHC prospects on top-quark operators shows complementary sensitivities which help lift approximate degeneracies.

==> covariancematrixFCCee.txt <==
 COV Matrix FCC-ee:
Operators: cpQM, cpt, ctW, ctZ, ctWI, ctZI, cQlM1, cQe1, ctl1, cte1
cpQM     | 136.343323 -93.105811  3.522770  3.868420 -0.002699  0.004911 -4.045703  3.679649  4.198156 -3.500527
cpt      | -93.105811 81.223995 -0.594967 -0.595847  0.002379 -0.000313  3.173008 -2.861514 -3.074722  2.606259
ctW      |  3.522770 -0.594967  0.376378  0.422760 -0.000036  0.000218 -0.040301  0.039470  0.110896 -0.087071
ctZ      |  3.868420 -0.595847  0.422760  0.479120  0.000059  0.000387 -0.043387  0.038537  0.120384 -0.098577
ctWI     | -0.002699  0.002379 -0.000036  0.000059  0.012181  0.008932  0.000085 -0.000121 -0.000158 -0.000015
ctZI     |  0.004911 -0.000313  0.000218  0.000387  0.008932  0.012958 -0.000136  0.000051 -0.000032 -0.000176
cQlM1    | -4.045703  3.173008 -0.040301 -0.043387  0.000085 -0.000136  0.135032 -0.120730 -0.123801  0.105532
cQe1     |  3.679649 -2.861514  0.039470  0.038537 -0.000121  0.000051 -0.120730  0.112425  0.113701 -0.093052
ctl1     |  4.198156 -3.074722  0.110896  0.120384 -0.000158 -0.000032 -0.123801  0.113701  0.138124 -0.113606
cte1     | -3.500527  2.606259 -0.087071 -0.098577 -0.000015 -0.000176  0.105532 -0.093052 -0.113606  0.098367

Eigenvalues:

lambda_0 = 0.00000039

lambda_1 = 0.00000770

lambda_2 = 0.00015194

lambda_3 = 0.00048967

lambda_4 = 0.00362828

lambda_5 = 0.00664731

lambda_6 = 0.02151264

lambda_7 = 0.23798559

lambda_8 = 12.21346432

lambda_9 = 206.44801466


